A Brief Survey of Recent Edge-Preserving Smoothing Algorithms on Digital Images

Edge preserving filters preserve the edges and its information while blurring an image. In other words they are used to smooth an image, while reducing the edge blurring effects across the edge like halos, phantom etc. They are nonlinear in nature. Examples are bilateral filter, anisotropic diffusion filter, guided filter, trilateral filter etc. Hence these family of filters are very useful in reducing the noise in an image making it very demanding in computer vision and computational photography applications like denoising, video abstraction, demosaicing, optical-flow estimation, stereo matching, tone mapping, style transfer, relighting etc. This paper provides a concrete introduction to edge preserving filters starting from the heat diffusion equation in olden to recent eras, an overview of its numerous applications, as well as mathematical analysis, various efficient and optimized ways of implementation and their interrelationships, keeping focus on preserving the boundaries, spikes and canyons in presence of noise. Furthermore it provides a realistic notion for efficient implementation with a research scope for hardware realization for further acceleration.

==> Cover_letter.txt <==



Sir,
     I have found an immense need to work in this domain of edge preserving filters as per the daily application demands.

 This review work is an initiation of this. I have tried to include various informtaions from the very beginning to the 
recent eras. Tried to find out the mathematical modelling links to various upgradations of the same implementations together
with a scope for and analysis for hardware realization of the efficient implementations.
Our study also covers the various links to the related research works so that the new generation researchers can get
an idea to further take ahead their research in this field.
The manuscript has not been previously published, is not currently submitted for review to any other
journal, and will not be submitted elsewhere before one decision is made. 

